FAST early pulsar discoveries: Effelsberg follow-up

We report the follow-up of 10 pulsars discovered by the Five-hundred-meter Aperture Spherical radio-Telescope (FAST) during its commissioning. The pulsars were discovered at a frequency of 500-MHz using the ultra-wide-band (UWB) receiver in drift-scan mode, as part of the Commensal Radio Astronomy FAST Survey (CRAFTS). We carried out the timing campaign with the 100-m Effelsberg radio-telescope at L-band around 1.36 GHz. Along with 11 FAST pulsars previously reported, FAST seems to be uncovering a population of older pulsars, bordering and/or even across the pulsar death-lines. We report here two sources with notable characteristics. PSR J1951$+$4724 is a young and energetic pulsar with nearly 100% of linearly polarized flux density and visible up to an observing frequency of 8 GHz. PSR J2338+4818, a mildly recycled pulsar in a 95.2-d orbit with a Carbon-Oxygen white dwarf (WD) companion of $\gtrsim 1\rm{M}_{\odot}$, based on estimates from the mass function. This system is the widest WD binary with the most massive companion known to-date. Conspicuous discrepancy was found between estimations based on NE2001 and YMW16 electron density models, which can be attributed to under-representation of pulsars in the sky region between Galactic longitudes $70^o<l<100^o$. This work represents one of the early CRAFTS results, which start to show potential to substantially enrich the pulsar sample and refine the Galactic electron density model.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
